A minimal model for prestacks and morphisms of operadic algebras via Koszul duality for box operads

Prestacks are algebro-geometric objects whose defining relations are far from quadratic. Indeed, they are cubic and quartic, and moreover inhomogeneous. Similarly, a morphism of $P$-algebras for a (nonsymmetric) Koszul operad $P$ has inhomogeneous relations possibly of any arity. We show that box operads, a rectangular type of operads introduced in arXiv:2305.20036, constitute the correct framework to encode them and resolve their relations up to homotopy. Our first main result is a Koszul duality theory for box operads, extending the duality for (nonsymmetric) operads. In this new theory, the classical restriction of being quadratic is replaced by the notion of being \emph{thin-quadratic}, a condition referring to a particular class of ``thin'' operations. Our main cases of interest are the box operad $Morph(P)$ encoding morphisms of $P$-algebras and the box operad $Lax$ encoding lax prestacks. We show that both $Morph(P)$ and $Lax$ are not Koszul. We then go on to remedy the situation by suitably restricting the respective Koszul dual box cooperads $Morph(P)^{\antishriek}$ and $Lax^{\antishriek}$ to obtain our two main applications. As our second main result we establish a minimal model $Morph(P)_\infty$ for the box operad $Morph(P)$ as the cobar construction on a box subcooperad $Morph(P)^{\antishriek}_{p\leq 1}$ of $Morph(P)^{\antishriek}$, hereby answering an open question by Markl in arXiv:math/0103052 (Problem 9). As expected, it encodes $\infty$-morphisms of $P_\infty$-algebras. As our third main result we establish a minimal model $Lax_{\infty}$ for the box operad $Lax$ encoding lax prestacks. This sheds new light on Markl's question on the existence of an explicit cofibrant model for the operad encoding presheaves of algebras from arXiv:math/0103052 (Conjecture 31). Indeed, we answer the parallel question with presheaves viewed as prestacks in the positive.

==> rectangles.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{black dot}=[fill={rgb,255: red,255; green,191; blue,191}, draw=black, shape=circle]
\tikzstyle{circle vertex}=[fill=white, draw=black, shape=circle]
\tikzstyle{small dot}=[scale=0.75]
\tikzstyle{large circle}=[fill=white, draw=black, shape=circle, minimum size=4.75cm]
\tikzstyle{blue small dot}=[fill=white, draw=blue, shape=circle]
\tikzstyle{full blue}=[fill=blue, draw=blue, shape=circle]

% Edge styles
\tikzstyle{dashed grey}=[-, dashed, fill={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{arrow}=[->]
\tikzstyle{none white fill}=[-, fill=white]
\tikzstyle{fill grey}=[-, fill={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{dashed line}=[-, dashed]
\tikzstyle{right_arrow}=[<-]
\tikzstyle{blue arrow}=[draw=blue, <->]
\tikzstyle{double arrow}=[<->]
\tikzstyle{mapsto}=[{|->}]
\tikzstyle{blue edge}=[-, draw=blue]
\tikzstyle{blue dashed arrow}=[draw=blue, ->, dashed]
\tikzstyle{red line}=[-, draw=red]
\tikzstyle{red dashed arrow}=[dashed, ->, draw=red]
\tikzstyle{blue arrow}=[draw=blue, ->]
\tikzstyle{green dashed}=[-, dashed, draw=green]
\tikzstyle{dashed arrow}=[->, dashed]
\tikzstyle{fill grey no line}=[-, fill={rgb,255: red,191; green,191; blue,191}, draw=none]
\tikzstyle{new edge style 0}=[<->]
\tikzstyle{grey line}=[-, draw={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{fill green}=[-, fill=green, draw=none]
\tikzstyle{fill red}=[-, draw=none, fill=red]
\tikzstyle{pink dashed}=[-, dashed, draw={rgb,255: red,255; green,191; blue,191}]
\tikzstyle{blue dashed}=[-, draw=blue, dashed]
\tikzstyle{red dashed}=[-, draw=red, dashed]
\tikzstyle{green dashed}=[-, draw=green, dashed]
\tikzstyle{light grey}=[-, fill={rgb,255: red,223; green,223; blue,223}, draw=none]

